Studying How Configurations Impact Code Generation in LLMs: the Case of ChatGPT

Leveraging LLMs for code generation is becoming increasingly common, as tools like ChatGPT can suggest method implementations with minimal input, such as a method signature and brief description. Empirical studies further highlight the effectiveness of LLMs in handling such tasks, demonstrating notable performance in code generation scenarios. However, LLMs are inherently non-deterministic, with their output influenced by parameters such as temperature, which regulates the model's level of creativity, and top-p, which controls the choice of the tokens that shall appear in the output. Despite their significance, the role of these parameters is often overlooked. This paper systematically studies the impact of these parameters, as well as the number of prompt repetitions required to account for non-determinism, in the context of 548 Java methods. We observe significantly different performances across different configurations of ChatGPT, with temperature having a marginal impact compared to the more prominent influence of the top-p parameter. Additionally, we show how creativity can enhance code generation tasks. Finally, we provide concrete recommendations for addressing the non-determinism of the model.

==> reponse.txt <==
We thank the reviewers for their valuable and constructive feedback. Below, we provide our answers to the questions.

R1.Q1 Determinism for Top-p=0, and interaction between Top-p=0 and Temperature\
Top-p equals 0 does not guarantee a perfectly deterministic behavior due to tokens that have the same (highest) probability from which the model has to choose. The choice of a token may then impact the choice of the follow-up token. Top-p equals 0 guarantees that the tokens with the same highest probability are used during this process.
In this setting, the temperature is not going to have an impact since it is a multiplication factor that affects all token probabilities equally, thus not changing the set of tokens with the highest probability.

R1.Q2 Relevance to ICPC\
Knowing how to control the generation of AI code is important to properly integrate these tools within SE tasks, including tasks related to software development, maintenance, and understanding. The growing interest of the ICPC community in this topic is also clear from the papers accepted last year about AI-based code generation: ICPC 2024 featured a session about AI-assisted Program Comprehension with papers about AI-based code generation [1, 2, 3, 4], and also the session "Code + Documentation Generation" featured multiple papers about code generation [5, 6, 7], and the keynote extensively covered this subject (references are available at the end of the rebuttal). 
We acknowledge we could better highlight the connection to the ICPC community in the paper. We commit to doing this in the camera-ready if accepted.

R2 - Replication package\
The link to the full replication package is reported under the Tool Support section. For the convenience of the reviewer, we also report it here: https://shorturl.at/smHJR
We will add the ref to the "live" (non-anonymous) Git repository if the paper is accepted.

R2.Q1 - Providing Examples\
The CfP allows for an extra page for the accepted papers. We will spend the extra page to incorporate actual examples that demonstrate how ChatGPT changes its responses for different values of the parameters. These cases can be easily extracted from the large corpus of cases and examples generated by our empirical study. Indeed, this will help the reader exactly understand how parameters may impact the generated code.

R2.Q2. How can we interpret many of the quantitative results?\
We discuss how to turn quantitative results into actionable findings in Section III.F. We will exploit the extra space to add examples and discussions in line with the sections that present the quantitative data, to offer an immediate understanding of the quantitative results. It is known that tracing a perfect cause-effect relation with LLMs is difficult, but we can at least provide paradigmatic examples that facilitate the interpretation of the trends. 

R3-Novelty\
There are already studies about code generation but they all consistently neglect the importance of the configuration. Studies either use default parameter values, which is a bad choice (the default top-p is the worst choice, in our experiments decreasing the probability of generating plausible code with 5 attempts from 97% to 45%), or set temperature to 0 (that decreases the range of plausible methods that can be generated, as shown in Fig.7). Ablation studies are seldom available as part of existing studies, and when present they investigate the impact of temperature, which has a small impact on the results, neglecting the value of top-p, which is the most important parameter. 
Our paper generates important findings for the community. On one hand provides empirical evidence that bad practices like not reporting the full configuration used (including top-p value), and using a temperature equal to 0 must be discontinued. On the other hand, it provides insights on the configuration to use for code generation tasks, especially for those studies that cannot afford the full investigation of the space of the possible configuration values and must focus on a single, or small, set of configurations to be investigated.

References\
[1] Generating Java Methods: An Empirical Assessment of Four AI-Based Code Assistants\
[2] Analyzing Prompt Influence on Automated Method Generation: An Empirical Study with Copilot\
[3] Knowledge-Aware Code Generation with Large Language Models\
[4] AthenaLLM: Supporting Experiments with Large Language Models in Software Development\
[5] Compositional API Recommendation for Library-Oriented Code Generation\
[6] On the Generalizability of Deep Learning-based Code Completion Across Programming Language Versions\
[7] Improving AST-Level Code Completion with Graph Retrieval and Multi-Field Attention

